Koopman Performance Analysis of Nonlinear Consensus Networks

Spectral decomposition of dynamical systems is a popular methodology to investigate the fundamental qualitative and quantitative properties of these systems and their solutions. In this chapter, we consider a class of nonlinear cooperative protocols, which consist of multiple agents that are coupled together via an undirected state-dependent graph. We develop a representation of the system solution by decomposing the nonlinear system utilizing ideas from the Koopman operator theory and its spectral analysis. We use recent results on the extensions of the well-known Hartman theorem for hyperbolic systems to establish a connection between the original nonlinear dynamics and the linearized dynamics in terms of Koopman spectral properties. The expected value of the output energy of the nonlinear protocol, which is related to the notions of coherence and robustness in dynamical networks, is evaluated and characterized in terms of Koopman eigenvalues, eigenfunctions, and modes. Spectral representation of the performance measure enables us to develop algorithmic methods to assess the performance of this class of nonlinear dynamical networks as a function of their graph topology. Finally, we propose a scalable computational method for approximation of the components of the Koopman mode decomposition, which is necessary to evaluate the systemic performance measure of the nonlinear dynamic network.

==> plots/K_plot_edited.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.979\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmode=log,
xmin=0.19,
xmax=4.2,
xlabel style={font=\color{white!15!black}},
xlabel={$K$},
ymode=log,
ymin=0.01,
ymax=1,
ylabel style={font=\color{white!15!black}},
ylabel={Performance Measure},
axis background/.style={fill=white},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot[only marks, mark=diamond, mark options={}, mark size=3.0503pt, draw=blue] table[row sep=crcr]{%
x	y\\
0.2	0.350564931656106\\
0.234155982744556	0.299428584456496\\
0.274145121275344	0.255751387294393\\
0.320963601434268	0.218445315677464\\
0.375777737595365	0.186581024891603\\
0.439953027200842	0.159364730589986\\
0.515088167228278	0.136118436497044\\
0.603054879987147	0.11626304464012\\
0.706044540361454	0.0993039292038048\\
0.826622766048822	0.0848186147032637\\
0.967793330715925	0.0724462515240485\\
1.13307299223707	0.0618786266492537\\
1.32657910009293	0.0528524856385588\\
1.55313216435324	0.0451429745888229\\
1.81837594138156	0.0385580387062215\\
2.12891802776629	0.032933637950456\\
2.49249446487108	0.0281296605659864\\
2.91816245453627	0.024026432700585\\
3.41652598675103	0.0205217371608889\\
4	0.0175282670379446\\
};
\addlegendentry{Real Perf. Measure}

\addplot[only marks, mark=x, mark options={}, mark size=2.5000pt, draw=red] table[row sep=crcr]{%
x	y\\
0.2	0.350565870774784\\
0.234155982744556	0.299429351892513\\
0.274145121275344	0.255752040484197\\
0.320963601434268	0.218445873119715\\
0.375777737595365	0.186581500553006\\
0.439953027200842	0.159365136321587\\
0.515088167228278	0.136118782406205\\
0.603054879987147	0.116263339343927\\
0.706044540361454	0.0993041800437449\\
0.826622766048822	0.0848188279281143\\
0.967793330715925	0.0724464324455416\\
1.13307299223707	0.0618787797743989\\
1.32657910009293	0.0528526147819194\\
1.55313216435324	0.0451430829675422\\
1.81837594138156	0.0385581290201664\\
2.12891802776629	0.0329337124494744\\
2.49249446487108	0.0281297211059537\\
2.91816245453627	0.0240264807896374\\
3.41652598675103	0.0205217739969927\\
4	0.0175282935387392\\
};
\addlegendentry{KMD Approximation}

\end{axis}
\end{tikzpicture}%

==> plots/alpha_plot_edited.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.964\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=-0.01,
xmax=0.32,
xlabel style={font=\color{white!15!black}},
xlabel={$\alpha$},
ymin=0.0298,
ymax=0.032,
ylabel style={font=\color{white!15!black}},
ylabel={Performance Measure},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
legend style={at={(0.03,0.97)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot[only marks, mark=diamond, mark options={}, mark size=3pt, draw=blue] table[row sep=crcr]{%
x	y\\
0	0.0300000024381652\\
0.02	0.0301215831970018\\
0.04	0.030243891130684\\
0.06	0.0303669313600402\\
0.08	0.0304907090453208\\
0.1	0.0306152293865191\\
0.12	0.0307404976236951\\
0.14	0.0308665190373005\\
0.16	0.030993298948509\\
0.18	0.0311208427195466\\
0.2	0.0312491557540272\\
0.22	0.0313782434972888\\
0.24	0.0315081114367345\\
0.26	0.0316387651021751\\
0.28	0.0317702100661748\\
0.3	0.0319024519444005\\
0.32	0.032035496395973\\
0.34	0.0321693491238223\\
};
\addlegendentry{Real Perf. Measure}

\addplot[only marks, mark=x, mark options={}, mark size=3pt, draw=red] table[row sep=crcr]{%
x	y\\
0	0.03\\
0.02	0.0301215287358709\\
0.04	0.0302437986851386\\
0.06	0.0303668199307931\\
0.08	0.030490605993189\\
0.1	0.0306151754716523\\
0.12	0.0307405544004791\\
0.14	0.0308667795961181\\
0.16	0.0309939033703364\\
0.18	0.0311220001147968\\
0.2	0.0312511754365033\\
0.22	0.0313815787557051\\
0.24	0.0315134205885414\\
0.26	0.0316469961550819\\
0.28	0.0317827175220495\\
0.3	0.0319211572724416\\
0.32	0.0320631077905541\\
0.34	0.0322096618177311\\
};
\addlegendentry{KMD Approximation}

\end{axis}
\end{tikzpicture}%

==> plots/comp_graphs.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.964\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=2.8,
xmax=8.2,
xlabel style={font=\color{white!15!black}},
xlabel={Number of Nodes $n$},
ymin=0.08,
ymax=0.18,
ylabel style={font=\color{white!15!black}},
ylabel={Performance Measure},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
legend style={at={(0.97,0.03)}, anchor=south east, legend cell align=left, align=left, draw=white!15!black}
]
\addplot[only marks, mark=o, mark options={}, mark size=2.5000pt, draw=blue] table[row sep=crcr]{%
x	y\\
3	0.122862585072591\\
4	0.139121572362351\\
5	0.148155060896326\\
6	0.155689920540708\\
7	0.15960149914976\\
8	0.171168548221849\\
};
\addlegendentry{KMD Approximation}

\addplot[only marks, mark=x, mark options={}, mark size=2.5000pt, draw=red] table[row sep=crcr]{%
x	y\\
3	0.126935393219597\\
4	0.142795324545993\\
5	0.151220007750239\\
6	0.158149304163449\\
7	0.161550195057235\\
8	0.169187830278663\\
};
\addlegendentry{Real Perf. Measure}

\end{axis}
\end{tikzpicture}%

==> plots/res_plot.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=80,
xlabel style={font=\color{white!15!black}},
xlabel={Number of Nodes $n$},
ymode=log,
ymin=8e-07,
ymax=1.5,
ylabel style={font=\color{white!15!black}},
ylabel={$\mathrm{Res}(n)$},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed, mark=triangle,mark size=2.4, mark options={solid, black}]
  table[row sep=crcr]{%
4	0.656151898221987\\
5	0.273465919801036\\
7	0.140562203860712\\
8	0.108853612057762\\
11	0.00390690529847503\\
14	0.000156261894935913\\
19	3.80028122081034e-05\\
25	3.4000068000136e-05\\
32	3.4e-05\\
42	3.6e-05\\
56	8e-06\\
75	2e-06\\
};
\addlegendentry{$\mathrm{Res}(n)$}

\end{axis}
\end{tikzpicture}%
